Automatic Program Instrumentation for Automatic Verification (Extended Technical Report)

In deductive verification and software model checking, dealing with certain specification language constructs can be problematic when the back-end solver is not sufficiently powerful or lacks the required theories. One way to deal with this is to transform, for verification purposes, the program to an equivalent one not using the problematic constructs, and to reason about its correctness instead. In this paper, we propose instrumentation as a unifying verification paradigm that subsumes various existing ad-hoc approaches, has a clear formal correctness criterion, can be applied automatically, and can transfer back witnesses and counterexamples. We illustrate our approach on the automated verification of programs that involve quantification and aggregation operations over arrays, such as the maximum value or sum of the elements in a given segment of the array, which are known to be difficult to reason about automatically. We formalise array aggregation operations as monoid homomorphisms. We implement our approach in the MonoCera tool, which is tailored to the verification of programs with aggregation, and evaluate it on example programs, including SV-COMP programs.

==> examples/max_instrumentation_invariant.txt <==
ag_lo = ag_hi || (ag_lo <= ag_max_idx < ag_hi &&
                  ag_max = \max(ag_ar, ag_lo, ag_hi) &&
                  ag_max = ag_ar[ag_max_idx])
